Variance reduction via deflation with local coherence

In large enough volumes, translation-averaging for quark-line connected diagrams reduces the variance inversely proportional to the volume. Stochastic estimators which implement translation averaging however introduce new sources of fluctuations, which in some cases can be relatively large. In this work, we explore whether inexact deflation subspaces can be used to improve the precision of the isovector vector correlators. We perform numerical experiments with $N_\mathrm{f}=2$ non-perturbatively $\mathrm O(a)$-improved Wilson fermions and measure the relative contribution from the deflation subspace to the central value and the corresponding variance.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

